Suffix-Constrained Greedy Search Algorithms for Causal Language Models

Large language models (LLMs) are powerful tools that have found applications beyond human-machine interfaces and chatbots. Beside free-form generation, there has been an interest in constrained generation, a setting where LLMs are constrained to generate well-formed outputs with respect to the language defined by a formal grammar. Although appealing, this setting may be over restrictive for downstream applications. For example, many LLM tasks require the model to reason freely before generating its final response in a specific format. In this work, we introduce suffix-constrained generation, a constrained generation setting in which only the end of the response is constrained by a grammar, a scenario that is not supported by existing constrained generation methods. We introduce several suffix-constrained generation algorithms that are based on greedy search. We experiment on several datasets, and show that our approach allows to guarantee suffix constraints without having a negative impact on results, and even improving them in many settings.

==> figures/data/min_entropies_ps_gsm8k.dat <==
x y err
0 0.05771851133044947 0.3313527352328869
1 0.10345953540070241 0.46428209740006054
2 0.19375413793625285 0.416760955218592
3 0.2270641539680298 0.39931982470599303
4 0.18300148133047855 0.3393986184330961
5 0.20200423452445193 0.3277050055372634
6 0.17989124304165216 0.33460197427815935
7 0.17592591321745132 0.3673545149858341
8 0.16524849457118762 0.37395190685628843
9 0.1769365146410422 0.34165807121698827
10 0.15728150119480233 0.419700706073661
11 0.08330494257864007 0.39800652005561277
12 0.13342013635258354 0.34139961811328917
13 0.09618452752062012 0.3919517551460242
14 0.10686465011974633 0.3530622530758523
15 0.09488519663364103 0.35427599765825785
16 0.17265988648415487 0.36026730138549995
17 0.17146527630558261 0.36625736240036333
18 0.1916120425790806 0.3636242420883397
19 0.21650624071154922 0.36977574497903015
20 0.2403037364516578 0.31099051423540236
21 0.19220199425880224 0.3619947859390994
22 0.16644221644168056 0.3209009677847549
23 0.20873786896705582 0.3314819270425026
24 0.20752628674310358 0.38026262241695946
25 0.22423732100072513 0.39289615275466716
26 0.15506738933470388 0.3737587758917997
27 0.15239512780590303 0.3714329384953639
28 0.19869944864727884 0.368126423858362
29 0.2303850937156824 0.36786032021501164
30 0.1657753512032727 0.2901456887284288
31 0.2184630831690999 0.350889164933182
32 0.21224393054575347 0.35782150611840446
33 0.1771308383327656 0.39270004218519916
34 0.19231156244704764 0.36201347500070286
35 0.19849738507076878 0.3813357263809718
36 0.18117694076705954 0.35339376680987566
37 0.19428515155170037 0.3628816846547666
38 0.2536103653009499 0.3497344500048813
39 0.2561009828436115 0.37338414198175995
40 0.25996828859300847 0.3096296519295648
41 0.17641576875670906 0.35980518946258494
42 0.17208896745498914 0.36699237669712476
43 0.23505112684547202 0.35968903714499306
44 0.22574867280876107 0.34780830756994385
45 0.1830622900147864 0.38514842740520544
46 0.22915535319559058 0.36112791058940996
47 0.29148853012683706 0.3865663424174048
48 0.2709496518323656 0.36757070370141476
49 0.2651600229606644 0.34825067018472067
50 0.24696246822432893 0.40273416211204177
51 0.23365236217281696 0.3425085424558314
52 0.2556048833383643 0.3236018013197787
53 0.2422984494891844 0.36745856594599635
54 0.2150593489734528 0.3632971357786549
55 0.21263946133785414 0.39230375890167457
56 0.200070328341473 0.38156347095764476
57 0.18178213264712798 0.3391743256857819
58 0.2051078659118275 0.36430738924864076
59 0.23978828958991907 0.37347894529521214
60 0.20274419362672827 0.36676790925327196
61 0.2234855033323623 0.314778517430134
62 0.22085520930362004 0.3656082569235051
63 0.23009261843720447 0.36604928614513543
64 0.20752364863172607 0.42058972590495614
65 0.1911165984684861 0.3621376223241837
66 0.24663964532399923 0.3600062843227275
67 0.2134261070802625 0.39792918128718624
68 0.2239219718734488 0.3020621931499264
69 0.1808722402103404 0.34756094871426735
70 0.228149660502657 0.344791785085735
71 0.2700096489461761 0.3568201965196175
72 0.2791597448956551 0.3925153806417951
73 0.23348480293666865 0.31832402033825985
74 0.29009635656019295 0.3529424362905087
75 0.268687815200319 0.3978166270805105
76 0.2781414053390073 0.3749658330272589
77 0.17701360291306628 0.3202736075204881
78 0.26779308495395526 0.3833766643088375
79 0.2968986926776705 0.3657717192338494
80 0.23246518883609768 0.3602475385494904
81 0.18753449606942313 0.3423930788855942
82 0.23687268718450516 0.33357984289968784
83 0.27479575645327015 0.3527099186884414
84 0.2730923083113726 0.33955710849422405
85 0.20007481111215678 0.3402606498683086
86 0.32158523481577167 0.39324938652096786
87 0.2891636716132938 0.3612562116412102
88 0.24666954380675937 0.3563205379483671
89 0.2439930898479526 0.3381469044573811
90 0.2815990303057163 0.34212246263022394
91 0.2682098741736462 0.36308902279128785
92 0.3591173590253415 0.4092970090929988
93 0.21087217514707526 0.3378965133629579
94 0.2612611768344323 0.3605627786109648
95 0.218573474820371 0.4096005165592852
96 0.30883385289946347 0.4103990844749278
97 0.20137539030367227 0.40754321400030463
98 0.29846675312026355 0.4065844473094572
99 0.2837213082344864 0.3883494858098723
100 0.24989335768906 0.35917683179979504
101 0.277691906412753 0.3475979313646301
102 0.23842220941486933 0.37168454789855726
103 0.24055970314735975 0.32744908782294085
104 0.28168218199375084 0.36163062994345535
105 0.2908908727638643 0.350639548512841
106 0.3402503010921853 0.41899028982328784
107 0.28355779730465114 0.3676530836792245
108 0.30917975676755516 0.41489947764891394
109 0.3133687005398542 0.4124415378489939
110 0.22800292839254155 0.3701681408992829
111 0.2571246430923111 0.40370823005006456
112 0.28258251377089433 0.32963448910825643
113 0.2813268985163143 0.2964908847389679
114 0.31005017966222637 0.3820813040103081
115 0.31162749810910545 0.40347972831108914
116 0.3922728467887888 0.41399066400687357
117 0.26375116377603264 0.3926408140789637
118 0.2818517364627648 0.3628951945802863
119 0.27700721842797976 0.40156454734436453
120 0.3422663539398454 0.41475020159537285
121 0.23743888236590308 0.3959976704492602
122 0.30796083061224117 0.38411844605126433
123 0.3079057237831876 0.408854125781737
124 0.3090906451223418 0.4053625046796384
125 0.3452287161712196 0.38006666934488753
126 0.1821836092441607 0.31486311237498354
127 0.31657296912710403 0.37416877640357954
128 0.38211964307789886 0.3957486459090534
129 0.27740081724622023 0.3310506939265039
130 0.2589005065878155 0.3986194012005602
131 0.26478435606815764 0.3725340628987816
132 0.3492943984006706 0.369118652926838
133 0.3803414879628096 0.4048189636873815
134 0.29723059198016577 0.31433102270347363
135 0.2688073054311605 0.3769083789315823
136 0.2766056049361831 0.36003718253077543
137 0.3166011541516954 0.401408456561193
138 0.30049628934119194 0.4066449633656321
139 0.2917565957874569 0.4330989470445271
140 0.32201740102712356 0.4558298238207987
141 0.191961522706985 0.316293750955123
142 0.23787867971213927 0.3337001633160815
143 0.2851610217663907 0.41185358477605294
144 0.1741966111541375 0.382398471180643
145 0.17812556532839413 0.3455174616356779
146 0.2967330852193032 0.31711057359475964
147 0.19713687263852495 0.42211966766209097
148 0.349163926248862 0.37886161598434315
149 0.3439839805165927 0.381922874753139
150 0.39449139499012026 0.4348980830402833
151 0.22079487956098973 0.3685327078893382
152 0.4101453050144858 0.3978532641071415
153 0.3432142498609859 0.3731935754218473
154 0.3016741458210553 0.41565636740891543
155 0.3130398873968429 0.4189631688508448
156 0.42105010081151567 0.38925228937966416
157 0.29710170132322955 0.38578062748083664
158 0.3330074237802854 0.33321530318323983
159 0.43125745296478274 0.37490211723525785
160 0.35769583003595473 0.39692499177388973
161 0.3654146015954514 0.29589905613819145
162 0.34505264335514413 0.4590901093184979
163 0.3301163628149714 0.4266066431887279
164 0.2919224336423213 0.33343668868647547
165 0.45623196463093335 0.4963032047829739
166 0.3196137804066223 0.3814069420786151
167 0.2679235680467066 0.3725572387434898
168 0.23261368374005542 0.28152892922337414
169 0.4956086375750597 0.4509921157511688
170 0.40960305510088624 0.5275575986301964
171 0.29246244094857893 0.3359897243880167
172 0.35602371220011264 0.3382929530923285
173 0.44527741747775246 0.3963639259868744
174 0.3215066189212458 0.4646055780600657
175 0.27838780890618053 0.2895341829338472
176 0.3356277293007059 0.3120463211614358
177 0.2990368148719426 0.2978168637312522
178 0.22102800264110556 0.3032411285811808
179 0.3443078324198723 0.3521908519024243
180 0.5720249488949776 0.2556439494977819
181 0.450199240197738 0.24702067082656523
182 0.21892707534134387 0.1972916732922272
183 0.4754408776760101 0.2459505851489565
184 0.2848505133762956 0.3952548402954822
185 0.6185915172100067 0.13993783628193548
186 0.5188164611657461 0.2813550277235092
187 0.24748083017766476 0.1922262106090784
188 0.16571561247110367 0.09442215412855148
189 0.10480937641113997 0.08885773736983538
190 0.43391980044543743 0.39774571545422077
191 0.24353418149985373 0.24138393602333963
192 0.1697888970375061 0.0
193 0.09933558851480484 0.0
194 0.07121873646974564 0.0
195 0.25804126262664795 0.0
196 0.2919001579284668 0.0


==> figures/data/min_entropies_ps_math500.dat <==
x y err
0 0.12349141963509723 0.4086495657755407
1 0.3759013729305157 0.48704963783075655
2 0.04078189779070565 0.3039880348507856
3 0.1728784032503104 0.3148550784574305
4 0.3123726204715152 0.411769183916911
5 0.2713490476311739 0.41979144363469545
6 0.36249641214205286 0.4602855388221938
7 0.3323356296679732 0.40809398829758053
8 0.33784065334641233 0.37652878694102765
9 0.42605455574623075 0.44167552633738516
10 0.40153713601206453 0.4110931267818358
11 0.42104706605678666 0.47305332251452553
12 0.42327488524218215 0.4627921496111503
13 0.33782467971170244 0.4626990403459978
14 0.3342772355171008 0.4568229896654357
15 0.3965118727830456 0.4455506215338161
16 0.4442371447445022 0.4533541815643111
17 0.42732627473324997 0.47188864634531996
18 0.35815168955419635 0.452707851828136
19 0.34715110601258053 0.39827552449169945
20 0.3923744942389856 0.5364872916212922
21 0.37190511434140133 0.4453223409570621
22 0.4091598354246597 0.4686300388528179
23 0.3848930586675243 0.46111407183285236
24 0.34641750120225295 0.4676822001542501
25 0.37348542991547545 0.4840691979322266
26 0.3119693162801416 0.40208522409166064
27 0.278154669142306 0.5059929829426242
28 0.27905773579264176 0.4116374233654708
29 0.3426594912834546 0.4889301930082437
30 0.3204297947346187 0.49533655692478634
31 0.36760442580008634 0.48351735460305695
32 0.3248658078760467 0.4596024023528272
33 0.3007512555190946 0.43704278630755405
34 0.3157356601480939 0.4318941272476246
35 0.3487000094947674 0.4744963374308078
36 0.4169072194223427 0.4430634335908732
37 0.391741043281146 0.5326767130310002
38 0.28379137697987467 0.4850670188496955
39 0.3551797864154233 0.4258682529351838
40 0.3417097989586182 0.46112517541093906
41 0.3534428141212426 0.48939968086011343
42 0.3844318307481141 0.5127872752479841
43 0.33886749433290786 0.39021327721892746
44 0.3795476197920607 0.4183273398237675
45 0.3341710318934929 0.3782920422375661
46 0.2882930096051988 0.38619790756543937
47 0.3693696294756137 0.45590280079409035
48 0.3457105102231253 0.5015705997581971
49 0.3563012785137592 0.4946649883259293
50 0.42945113190216944 0.44792238454179967
51 0.38472522727206526 0.5092748902026272
52 0.3935566636767665 0.4575206952808517
53 0.4133062107119864 0.47051443741772375
54 0.38635817818285434 0.4692863124998941
55 0.37406285043859194 0.4214154410410347
56 0.35077138857047885 0.4325293113731103
57 0.3806397238337695 0.5343600807145209
58 0.38773295763676285 0.4879108475274849
59 0.31753199991459646 0.44585061491988665
60 0.34952849907822076 0.5287377315271147
61 0.4026538241313337 0.40816516273421105
62 0.344652321441549 0.4469486081409169
63 0.38685478212127455 0.46278095231553373
64 0.42640778871960505 0.4317350293309192
65 0.39706779918227 0.4796876196127136
66 0.3772395774951477 0.47040011001034904
67 0.3423660595309797 0.4459187100348586
68 0.36738066477740866 0.4435001769909549
69 0.2836402552553597 0.42670582546395014
70 0.38675824597935543 0.46345375855858567
71 0.35394748665554476 0.47375968476739655
72 0.35800317552031785 0.4475545572952197
73 0.3256142950233704 0.44517792448325555
74 0.38894670042561397 0.42187605106614656
75 0.4088587618279178 0.46191256965378374
76 0.3301121293069581 0.42424281403491165
77 0.36898871808028494 0.4321171325418229
78 0.40324162161310334 0.4750951597577468
79 0.4369834753603235 0.47440094632889734
80 0.3790520673035514 0.43226871974601605
81 0.34443291045421837 0.5685318718620593
82 0.38131788064492866 0.4378025190234397
83 0.42633609492726726 0.44293599207610795
84 0.38422127817674273 0.47489151768502164
85 0.45389848578588493 0.4908566450409454
86 0.43337881494456293 0.49921976843136806
87 0.43550338186625076 0.4598185685973768
88 0.3832264003051662 0.44316611425327457
89 0.4104288070303556 0.44019674750957627
90 0.49002537313798394 0.4574617509134133
91 0.4627351280103064 0.45375282898411423
92 0.46800270542577915 0.40557836426262783
93 0.4274108155133928 0.47576384076950085
94 0.4406008099993431 0.4802981486849913
95 0.4206230493910298 0.45213638689945085
96 0.400029464970594 0.4684931689923312
97 0.41152742965979006 0.48677879446617217
98 0.39049428061602653 0.4712294263392758
99 0.36424663278339386 0.4633441316132456
100 0.46391526005207345 0.4566740137530389
101 0.4155500727903777 0.4784721314571549
102 0.4549823192765298 0.46683902784472825
103 0.44025895024309714 0.5017185553018922
104 0.4018862070134438 0.4509436205098257
105 0.3750149934676301 0.47329540355880045
106 0.4122015158471722 0.48213018469397206
107 0.4928553662008061 0.38912204778490084
108 0.4382170815305523 0.4743485251079937
109 0.4305405616737259 0.47195713834327807
110 0.48582398893432377 0.45518028722654835
111 0.44559508916161295 0.444358345296426
112 0.48635853961185116 0.4827046962188237
113 0.39783929702109444 0.43113641252411455
114 0.5135431132190192 0.4597704897750484
115 0.5808545041047461 0.4550937871751
116 0.4696860521882907 0.4441451935396659
117 0.4783585523527311 0.48463198153392334
118 0.43594660022229187 0.5090948278007287
119 0.43619091764334883 0.44815381405707894
120 0.44478510710827834 0.4956617384320497
121 0.46389974363143605 0.47609368927744344
122 0.4496105156741929 0.4933668100823395
123 0.45654338243117076 0.5125504817001585
124 0.4699413631401512 0.5126587359564893
125 0.4169637922694346 0.4601633807112061
126 0.4829731943081174 0.5353972583379432
127 0.4337712049412522 0.47369118076149913
128 0.4269174304526215 0.4953196182801423
129 0.5040208102341007 0.5092908605463965
130 0.41783578963470963 0.45766115770754257
131 0.4084487811133973 0.43078089589793683
132 0.4599059087071127 0.5369517875549341
133 0.38889146122946455 0.5105612100481943
134 0.4113465458272358 0.4554181558250956
135 0.41578289785369493 0.4477797008692212
136 0.47027523826633755 0.5072274482039743
137 0.4076719038457466 0.4791890220753304
138 0.3951662300728963 0.4120530951666759
139 0.4572562830284614 0.5409007636864009
140 0.45502338480741594 0.4422773525957676
141 0.4917811302118721 0.4681324650612284
142 0.4949956405963305 0.4370578655447571
143 0.4632139445742983 0.44734264997251055
144 0.5162149192020435 0.4984746929454776
145 0.46108851124939443 0.4864265385306972
146 0.5095661389655661 0.4283803208008402
147 0.5632326323062443 0.4690074749533375
148 0.4138426476936729 0.48335028569941607
149 0.48306863133329897 0.500654567698418
150 0.4883608092525556 0.47904763912165477
151 0.4665463547006494 0.4185652661255668
152 0.4265772265816486 0.42605266442831485
153 0.4474541550183979 0.4894782499421423
154 0.35575179638711946 0.4203667070088898
155 0.3578837319251357 0.45965197883262904
156 0.3212468603394622 0.4246738262439691
157 0.33326578789316386 0.4610887145973593
158 0.39453545661177963 0.46475931426104894
159 0.406743902923303 0.3501004487516338
160 0.4446468737300937 0.46939922322175837
161 0.4341373784331991 0.43523096640449915
162 0.4725220819753069 0.43104363743773827
163 0.3604135443958261 0.45986080361404036
164 0.33195972755466674 0.483358288783131
165 0.3617882452974165 0.4349775048987702
166 0.505860294044053 0.4520850795332463
167 0.35018230524536126 0.365987326904789
168 0.4627797634911286 0.5232437617546511
169 0.43999871824165054 0.5024569220833108
170 0.43993595478303255 0.5289512635701635
171 0.42044600088995643 0.4499835809541982
172 0.466881200671196 0.4554483645465443
173 0.41795074120587244 0.5187397238155751
174 0.4431074116030123 0.42748657714869176
175 0.47178936536173993 0.3830737407456613
176 0.45792254160991624 0.41017397848488407
177 0.4648756470964549 0.388284451126468
178 0.5571499097243171 0.40814594053310627
179 0.4600677229464054 0.35369501830625244
180 0.3417999275028706 0.36316321857338096
181 0.33407078850238275 0.3739404048502826
182 0.4810669543221593 0.5063514251703798
183 0.4596943622666665 0.4427508231347658
184 0.40982576606378035 0.47447266513663483
185 0.3862668188355331 0.34528485574699697
186 0.37733421409639584 0.5120699422232703
187 0.41716612229744593 0.4712821922487773
188 0.36941999662394664 0.4791934352398293
189 0.47454841318540275 0.47990616940992775
190 0.6182376352242298 0.38347906239344703
191 0.4153604693710804 0.6017461771288588
192 0.34371477738022804 0.3309543223089257
193 0.374199241399765 0.3765460135038324
194 0.5101037621498108 0.3655324054136532
195 0.6025453334053358 0.37872913074046677
196 1.0837942361831665 0.0
197 0.2731829881668091 0.0
198 0.081353560090065 0.0
199 0.6676185727119446 0.0

